KB-DMGen: Knowledge-Based Global Guidance and Dynamic Pose Masking for Human Image Generation

Recent methods using diffusion models have made significant progress in Human Image Generation (HIG) with various control signals such as pose priors. In HIG, both accurate human poses and coherent visual quality are crucial for image generation. However, most existing methods mainly focus on pose accuracy while neglecting overall image quality, often improving pose alignment at the cost of image quality. To address this, we propose Knowledge-Based Global Guidance and Dynamic pose Masking for human image Generation (KB-DMGen). The Knowledge Base (KB), implemented as a visual codebook, provides coarse, global guidance based on input text-related visual features, improving pose accuracy while maintaining image quality, while the Dynamic pose Mask (DM) offers fine-grained local control to enhance precise pose accuracy. By injecting KB and DM at different stages of the diffusion process, our framework enhances pose accuracy through both global and local control without compromising image quality. Experiments demonstrate the effectiveness of KB-DMGen, achieving new state-of-the-art results in terms of AP and CAP on the HumanArt dataset. The project page and code are available at https://lushbng.github.io/KBDMGen.

==> 16.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.428621381521225,0.06457556784152985,-0.0015850287163630128,-0.0027466658502817154,0.05625830218195915,0.004188003484159708,50
0.428621381521225,0.06457556784152985,-0.001678901957347989,-0.0028229972813278437,0.05525461584329605,0.004089711233973503,49
0.428621381521225,0.06457556784152985,-0.0017293923301622272,-0.0028474116697907448,0.05403153970837593,0.003940192516893148,48
0.428621381521225,0.06457556784152985,-0.0018431030912324786,-0.0028163145761936903,0.053085144609212875,0.003868518862873316,47
0.428621381521225,0.06457556784152985,-0.0019070282578468323,-0.002826465293765068,0.05165708810091019,0.0037148580886423588,46
0.428621381521225,0.06457556784152985,-0.0019103486556559801,-0.0027335446793586016,0.05068419128656387,0.0036293782759457827,45
0.428621381521225,0.06457556784152985,-0.0019197091460227966,-0.0026563231367617846,0.0491299144923687,0.003450213000178337,44
0.428621381521225,0.06457556784152985,-0.0019795249681919813,-0.0026104224380105734,0.04815810173749924,0.003312069224193692,43
0.428621381521225,0.06457556784152985,-0.0019202198600396514,-0.0024209890980273485,0.046651799231767654,0.003167590592056513,42
0.428621381521225,0.06457556784152985,-0.001980907516553998,-0.002411513589322567,0.045582063496112823,0.0030441212002187967,41
0.428621381521225,0.06457556784152985,-0.0019923807121813297,-0.0022624898701906204,0.04450560733675957,0.0029429697897285223,40
0.428621381521225,0.06457556784152985,-0.002064791740849614,-0.0021305454429239035,0.042571671307086945,0.0027584517374634743,39
0.428621381521225,0.06457556784152985,-0.002108026761561632,-0.0020487704314291477,0.04120182991027832,0.002584700472652912,38
0.428621381521225,0.06457556784152985,-0.002144010504707694,-0.00185784965287894,0.04001811519265175,0.0024736463092267513,37
0.428621381521225,0.06457556784152985,-0.002181682735681534,-0.0017286398215219378,0.038338422775268555,0.002320615341886878,36
0.428621381521225,0.06457556784152985,-0.002233848674222827,-0.0015806601149961352,0.036970507353544235,0.0022459959145635366,35
0.428621381521225,0.06457556784152985,-0.0022145600523799658,-0.0014451018068939447,0.035394567996263504,0.002113449852913618,34
0.428621381521225,0.06457556784152985,-0.002221970818936825,-0.0014826706610620022,0.03411360830068588,0.0019182743271812797,33
0.428621381521225,0.06457556784152985,-0.0021978341974318027,-0.0013645706931129098,0.032529447227716446,0.0018065158510580659,32
0.428621381521225,0.06457556784152985,-0.0021834627259522676,-0.001316265668720007,0.031052008271217346,0.0016381865134462714,31
0.428621381521225,0.06457556784152985,-0.0022342894226312637,-0.0012312692124396563,0.029248971492052078,0.0015450477367267013,30
0.428621381521225,0.06457556784152985,-0.0022445800714194775,-0.0012467203196138144,0.028001582249999046,0.0014714041026309133,29
0.428621381521225,0.06457556784152985,-0.002210779581218958,-0.0012843678705394268,0.02670498751103878,0.001296625705435872,28
0.428621381521225,0.06457556784152985,-0.002130422741174698,-0.0013027216773480177,0.025828391313552856,0.0012091280659660697,27
0.428621381521225,0.06457556784152985,-0.001966508338227868,-0.0012188234832137823,0.024324022233486176,0.0010884710354730487,26
0.428621381521225,0.06457556784152985,-0.0017954878276214004,-0.001279990654438734,0.022705813869833946,0.0009795189835131168,25
0.428621381521225,0.06457556784152985,-0.0015322061954066157,-0.0011330163106322289,0.021319229155778885,0.000838155101519078,24
0.428621381521225,0.06457556784152985,-0.00131329707801342,-0.0011288918321952224,0.020163437351584435,0.0007409771787934005,23
0.428621381521225,0.06457556784152985,-0.000989216729067266,-0.0011894931085407734,0.01880292035639286,0.0006551230908371508,22
0.428621381521225,0.06457556784152985,-0.0007656404050067067,-0.0011428681900724769,0.017232252284884453,0.0005538761615753174,21
0.428621381521225,0.06457556784152985,-0.0005126468604430556,-0.001132469973526895,0.01580752246081829,0.0004719747230410576,20
0.428621381521225,0.06457556784152985,-5.703207716578618e-05,-0.0010371740208938718,0.01428263820707798,0.00030369521118700504,19
0.428621381521225,0.06457556784152985,0.0001820993929868564,-0.0010877166641876101,0.013104945421218872,0.00017846400442067534,18
0.428621381521225,0.06457556784152985,0.0005112625076435506,-0.0009147945675067604,0.011810265481472015,0.00012184632942080498,17
0.428621381521225,0.06457556784152985,0.0006090467795729637,-0.0009670892613939941,0.01007072813808918,2.7347106879460625e-05,16
0.428621381521225,0.06457556784152985,0.0007574086776003242,-0.0008652428514324129,0.00863014068454504,-7.84876974648796e-05,15
0.428621381521225,0.06457556784152985,0.001095631392672658,-0.0007966895936988294,0.00714999670162797,-0.0002089437621179968,14
0.428621381521225,0.06457556784152985,0.0012227488914504647,-0.0008994997479021549,0.005771122872829437,-0.0002742903307080269,13
0.428621381521225,0.06457556784152985,0.001447727088816464,-0.0007415300351567566,0.00430220365524292,-0.00036237906897440553,12
0.428621381521225,0.06457556784152985,0.0014820030191913247,-0.0007376726716756821,0.0032324723433703184,-0.00042657359153963625,11
0.428621381521225,0.06457556784152985,0.001691148616373539,-0.0006962699117138982,0.0018100738525390625,-0.0005042243283241987,10
0.428621381521225,0.06457556784152985,0.0017842272063717246,-0.0005715004517696798,0.00041381438495591283,-0.0005622805911116302,9
0.428621381521225,0.06457556784152985,0.0017858606297522783,-0.0005634531262330711,-0.0009992750128731132,-0.0006191416759975255,8
0.428621381521225,0.06457556784152985,0.002076489385217428,-0.0004234687949065119,-0.0022399432491511106,-0.0007096920162439346,7
0.428621381521225,0.06457556784152985,0.0021707008127123117,-0.0004378363082651049,-0.0032738782465457916,-0.0008008205331861973,6
0.428621381521225,0.06457556784152985,0.0022698966786265373,-0.00031715704244561493,-0.0045935227535665035,-0.0008247268269769847,5
0.428621381521225,0.06457556784152985,0.0023049875162541866,-0.000250479846727103,-0.005741856526583433,-0.0009247003472410142,4
0.428621381521225,0.06457556784152985,0.002154699759557843,-6.025051789038116e-06,-0.00698629766702652,-0.0009293049806728959,3
0.428621381521225,0.06457556784152985,0.0014823622768744826,0.00046195375034585595,-0.008876563981175423,-0.0009119766182266176,2
0.428621381521225,0.06457556784152985,-0.0024535595439374447,0.0027309160213917494,-0.014818432740867138,-0.0007684838492423296,1


==> 16_KB.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.478165835,0.109577835,-0.005256125,0.002600134,0.086562194,0.011808082,50
0.478165835,0.109577835,-0.005102251,0.002537519,0.084570065,0.011507093,49
0.478165835,0.109577835,-0.004886384,0.002375718,0.082257882,0.011131627,48
0.478165835,0.109577835,-0.004687475,0.002285453,0.080492191,0.010840463,47
0.478165835,0.109577835,-0.004538469,0.002138994,0.077774368,0.010461512,46
0.478165835,0.109577835,-0.004574112,0.002013483,0.075164333,0.010147274,45
0.478165835,0.109577835,-0.004353724,0.001872463,0.072414242,0.009673233,44
0.478165835,0.109577835,-0.00432168,0.001804851,0.070334934,0.009456778,43
0.478165835,0.109577835,-0.004209,0.001809019,0.067311659,0.008996017,42
0.478165835,0.109577835,-0.004089564,0.001791034,0.064876363,0.008633754,41
0.478165835,0.109577835,-0.004028245,0.001753866,0.063279644,0.008427644,40
0.478165835,0.109577835,-0.003969516,0.00171676,0.060672563,0.007950521,39
0.478165835,0.109577835,-0.00390927,0.001720415,0.057843562,0.007597135,38
0.478165835,0.109577835,-0.003719963,0.001798144,0.056218632,0.007292052,37
0.478165835,0.109577835,-0.003505157,0.001766734,0.053550959,0.006812668,36
0.478165835,0.109577835,-0.003401049,0.001757962,0.051659949,0.006548209,35
0.478165835,0.109577835,-0.003217396,0.001754897,0.049035698,0.006108714,34
0.478165835,0.109577835,-0.003063899,0.001771101,0.04760908,0.005829351,33
0.478165835,0.109577835,-0.002854862,0.001691047,0.043922182,0.005288322,32
0.478165835,0.109577835,-0.002698281,0.001694066,0.04216164,0.005034713,31
0.478165835,0.109577835,-0.002630889,0.00169412,0.039822876,0.004700305,30
0.478165835,0.109577835,-0.002505903,0.001805437,0.038065176,0.004458573,29
0.478165835,0.109577835,-0.002417285,0.001696013,0.037032988,0.004134469,28
0.478165835,0.109577835,-0.002213767,0.00168733,0.035787266,0.003897754,27
0.478165835,0.109577835,-0.002034742,0.001589582,0.03333028,0.003555048,26
0.478165835,0.109577835,-0.001790597,0.00153715,0.030928737,0.003271728,25
0.478165835,0.109577835,-0.001654202,0.001412985,0.029344607,0.002926523,24
0.478165835,0.109577835,-0.001476303,0.00134473,0.026834441,0.002593219,23
0.478165835,0.109577835,-0.001343879,0.001294222,0.024537755,0.002279942,22
0.478165835,0.109577835,-0.001121299,0.001163049,0.023533611,0.00197263,21
0.478165835,0.109577835,-0.000892402,0.001070038,0.02142266,0.001615645,20
0.478165835,0.109577835,-0.000694792,0.000877766,0.018366853,0.001193319,19
0.478165835,0.109577835,-0.000511564,0.000794221,0.016713059,0.000962241,18
0.478165835,0.109577835,-0.00025707,0.00071097,0.015694009,0.0007894,17
0.478165835,0.109577835,0.000135325,0.000572015,0.012895803,0.000400843,16
0.478165835,0.109577835,0.00022245,0.000492815,0.010892663,3.83E-05,15
0.478165835,0.109577835,0.00050907,0.000349641,0.009270653,-0.00031266,14
0.478165835,0.109577835,0.000612379,0.000278736,0.008195517,-0.000496869,13
0.478165835,0.109577835,0.000925621,0.000183832,0.00608556,-0.000810562,12
0.478165835,0.109577835,0.001245041,0.000134888,0.005656097,-0.001011548,11
0.478165835,0.109577835,0.001509956,1.87E-05,0.00451539,-0.001179876,10
0.478165835,0.109577835,0.001587071,-7.13E-05,0.002181045,-0.001514596,9
0.478165835,0.109577835,0.001852763,-0.000155562,0.000308904,-0.001734541,8
0.478165835,0.109577835,0.002212315,-0.000308864,-0.000514703,-0.002082614,7
0.478165835,0.109577835,0.0024422,-0.000475198,-0.001540948,-0.002278965,6
0.478165835,0.109577835,0.002997176,-0.000633656,-0.00133167,-0.002455195,5
0.478165835,0.109577835,0.003265519,-0.000786997,-0.002883858,-0.002741763,4
0.478165835,0.109577835,0.003428965,-0.000857268,-0.004162188,-0.002846793,3
0.478165835,0.109577835,0.003820591,-0.000668753,-0.004401886,-0.002745166,2
0.478165835,0.109577835,0.00448364,0.001469601,-0.008611882,-0.001506105,1
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,


==> 32.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.4165283143520355,0.12438692152500153,-0.008997073397040367,0.0032338544260710478,0.012197126634418964,0.01445738971233368,50
0.4165283143520355,0.12438692152500153,-0.008888233453035355,0.00292295403778553,0.0113919572904706,0.013877001591026783,49
0.4165283143520355,0.12438692152500153,-0.008732413873076439,0.002471704501658678,0.01084295567125082,0.013133046217262745,48
0.4165283143520355,0.12438692152500153,-0.00857083685696125,0.0020639693830162287,0.010307046584784985,0.012636110186576843,47
0.4165283143520355,0.12438692152500153,-0.00830965768545866,0.0018771799514070153,0.009608626365661621,0.012179818004369736,46
0.4165283143520355,0.12438692152500153,-0.00782415084540844,0.0016580354422330856,0.009479734115302563,0.011797542683780193,45
0.4165283143520355,0.12438692152500153,-0.007499718107283115,0.001417968305759132,0.00908323097974062,0.011134949512779713,44
0.4165283143520355,0.12438692152500153,-0.007317406591027975,0.001225090236403048,0.008870604448020458,0.010943976230919361,43
0.4165283143520355,0.12438692152500153,-0.0068504991941154,0.0011722295312210917,0.008568313904106617,0.010498386807739735,42
0.4165283143520355,0.12438692152500153,-0.006783741991966963,0.0010866193333640695,0.008282053284347057,0.010205184109508991,41
0.4165283143520355,0.12438692152500153,-0.006438462529331446,0.0010145448613911867,0.008181474171578884,0.009993125684559345,40
0.4165283143520355,0.12438692152500153,-0.006312699522823095,0.0008857168140821159,0.007984355092048645,0.009284405037760735,39
0.4165283143520355,0.12438692152500153,-0.006120643112808466,0.0009391495841555297,0.007233272772282362,0.008889632299542427,38
0.4165283143520355,0.12438692152500153,-0.005860900040715933,0.0009074926492758095,0.0075766826048493385,0.008379481732845306,37
0.4165283143520355,0.12438692152500153,-0.005653238855302334,0.0010061946231871843,0.007125574629753828,0.00785754807293415,36
0.4165283143520355,0.12438692152500153,-0.005403626244515181,0.0010581313399598002,0.006980148609727621,0.007601668126881123,35
0.4165283143520355,0.12438692152500153,-0.005201326217502356,0.0010198167292401195,0.0069825053215026855,0.00703497976064682,34
0.4165283143520355,0.12438692152500153,-0.005082794465124607,0.0009633947047404945,0.00724458834156394,0.0063922167755663395,33
0.4165283143520355,0.12438692152500153,-0.004812650848180056,0.0010529840365052223,0.006871709134429693,0.005997998174279928,32
0.4165283143520355,0.12438692152500153,-0.004745939280837774,0.000957914162427187,0.006755398120731115,0.005341226700693369,31
0.4165283143520355,0.12438692152500153,-0.004354293458163738,0.0010442206403240561,0.006058607250452042,0.005163724068552256,30
0.4165283143520355,0.12438692152500153,-0.004222135525196791,0.0011388276470825076,0.005755265709012747,0.004824020899832249,29
0.4165283143520355,0.12438692152500153,-0.00422105984762311,0.0009915967239066958,0.005388220306485891,0.004223495256155729,28
0.4165283143520355,0.12438692152500153,-0.004029180854558945,0.0009917280403897166,0.00553565239533782,0.0038949826266616583,27
0.4165283143520355,0.12438692152500153,-0.003777000354602933,0.0008748373948037624,0.0057151527144014835,0.0032923747785389423,26
0.4165283143520355,0.12438692152500153,-0.0036488778423517942,0.0007108731078915298,0.005329776555299759,0.0026989395264536142,25
0.4165283143520355,0.12438692152500153,-0.0034298391547054052,0.0004725767357740551,0.005887025035917759,0.001962415175512433,24
0.4165283143520355,0.12438692152500153,-0.003283816622570157,0.0004696221149060875,0.005793947260826826,0.001503865118138492,23
0.4165283143520355,0.12438692152500153,-0.003250490641221404,0.0004027468094136566,0.004799226298928261,0.0009921446908265352,22
0.4165283143520355,0.12438692152500153,-0.003244624240323901,0.0001351188839180395,0.004927192814648151,0.0002002355904551223,21
0.4165283143520355,0.12438692152500153,-0.0031654355116188526,-1.6534049791516736e-05,0.004782499745488167,-0.00028631981695070863,20
0.4165283143520355,0.12438692152500153,-0.002675279974937439,-0.0002632129180710763,0.005753800272941589,-0.0011996066896244884,19
0.4165283143520355,0.12438692152500153,-0.0026248653884977102,-0.00027318578213453293,0.005202185828238726,-0.0017172162188217044,18
0.4165283143520355,0.12438692152500153,-0.0024163394700735807,-0.0006327254232019186,0.005674061365425587,-0.0024240135680884123,17
0.4165283143520355,0.12438692152500153,-0.0023615548852831125,-0.0008844828116707504,0.004991677589714527,-0.0029901396483182907,16
0.4165283143520355,0.12438692152500153,-0.0022480629850178957,-0.0011937142116948962,0.005351482890546322,-0.0035535439383238554,15
0.4165283143520355,0.12438692152500153,-0.0018295039189979434,-0.0016609731828793883,0.006356972735375166,-0.0044150762259960175,14
0.4165283143520355,0.12438692152500153,-0.0015674651367589831,-0.001801061793230474,0.005312139634042978,-0.0047291419468820095,13
0.4165283143520355,0.12438692152500153,-0.0011174007086083293,-0.00215216726064682,0.00607571704313159,-0.005241722799837589,12
0.4165283143520355,0.12438692152500153,-0.000986268394626677,-0.0024091999512165785,0.006281760986894369,-0.005741270724684,11
0.4165283143520355,0.12438692152500153,-0.0007543968386016786,-0.002726217731833458,0.006137800868600607,-0.006276907864958048,10
0.4165283143520355,0.12438692152500153,-0.0005707453819923103,-0.0030549285002052784,0.006456194911152124,-0.006754990201443434,9
0.4165283143520355,0.12438692152500153,-0.000375926960259676,-0.003366530640050769,0.005889938212931156,-0.007103546056896448,8
0.4165283143520355,0.12438692152500153,0.00023375199816655368,-0.0038684892933815718,0.007021676283329725,-0.007974833250045776,7
0.4165283143520355,0.12438692152500153,0.0003323850396554917,-0.004280907567590475,0.0067181396298110485,-0.00860228855162859,6
0.4165283143520355,0.12438692152500153,0.0006321061518974602,-0.004868688527494669,0.0068840086460113525,-0.009285804815590382,5
0.4165283143520355,0.12438692152500153,0.0009031761437654495,-0.005602499935775995,0.007261801045387983,-0.01022063847631216,4
0.4165283143520355,0.12438692152500153,0.0010893894359469414,-0.006290428340435028,0.007311041932553053,-0.010814107023179531,3
0.4165283143520355,0.12438692152500153,0.0011541548883542418,-0.007698172237724066,0.006877514999359846,-0.01174235064536333,2
0.4165283143520355,0.12438692152500153,0.001104145310819149,-0.010368521325290203,0.001283377641811967,-0.011676877737045288,1


==> 32_KB.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.449526995,0.110381797,0.010832827,0.011880197,0.050467361,0.011788944,50
0.449526995,0.110381797,0.010547601,0.011676844,0.049061693,0.011765762,49
0.449526995,0.110381797,0.010293326,0.011417334,0.047654487,0.011678184,48
0.449526995,0.110381797,0.009983599,0.011104858,0.046412207,0.011576639,47
0.449526995,0.110381797,0.009577863,0.010746494,0.044900294,0.011338677,46
0.449526995,0.110381797,0.00925022,0.010322302,0.043609034,0.011216305,45
0.449526995,0.110381797,0.008487611,0.009858152,0.041348796,0.010946642,44
0.449526995,0.110381797,0.008386728,0.009470176,0.041365623,0.010656049,43
0.449526995,0.110381797,0.007525823,0.009015295,0.039258923,0.010264726,42
0.449526995,0.110381797,0.007110581,0.008685996,0.037995916,0.009984638,41
0.449526995,0.110381797,0.006869794,0.00836184,0.037474032,0.009747899,40
0.449526995,0.110381797,0.006464513,0.007889948,0.037426084,0.009103696,39
0.449526995,0.110381797,0.005845116,0.00756195,0.035642408,0.008711844,38
0.449526995,0.110381797,0.005568183,0.007240822,0.035108041,0.008302134,37
0.449526995,0.110381797,0.005080607,0.006894562,0.033757877,0.007800211,36
0.449526995,0.110381797,0.005032675,0.006535764,0.033652522,0.007407299,35
0.449526995,0.110381797,0.004384809,0.006203622,0.032152236,0.006884045,34
0.449526995,0.110381797,0.00413086,0.005830918,0.031785842,0.006357432,33
0.449526995,0.110381797,0.003600299,0.005425228,0.029928207,0.005819097,32
0.449526995,0.110381797,0.003512903,0.004970513,0.029977912,0.005265987,31
0.449526995,0.110381797,0.003147463,0.004663229,0.028810889,0.004782304,30
0.449526995,0.110381797,0.002546586,0.004491668,0.026219685,0.004533857,29
0.449526995,0.110381797,0.002685016,0.004214935,0.028000308,0.003992416,28
0.449526995,0.110381797,0.002376075,0.004189448,0.027039079,0.00370369,27
0.449526995,0.110381797,0.002228595,0.003897702,0.026160402,0.003250778,26
0.449526995,0.110381797,0.001666352,0.003705472,0.023563011,0.002917537,25
0.449526995,0.110381797,0.001844652,0.003447054,0.024590796,0.002396235,24
0.449526995,0.110381797,0.001526432,0.003240895,0.022635994,0.002026398,23
0.449526995,0.110381797,0.0012261,0.003183799,0.021231998,0.001688877,22
0.449526995,0.110381797,0.001299224,0.003046184,0.021916429,0.001226164,21
0.449526995,0.110381797,0.00105024,0.002967437,0.020404913,0.000898772,20
0.449526995,0.110381797,0.001125696,0.002530538,0.019963859,0.000410562,19
0.449526995,0.110381797,0.00076613,0.002525121,0.018071163,0.000189634,18
0.449526995,0.110381797,0.000978996,0.002477104,0.01859781,-0.000114349,17
0.449526995,0.110381797,0.000567585,0.002444266,0.015776509,-0.000348227,16
0.449526995,0.110381797,0.000359073,0.002282536,0.01530314,-0.000735245,15
0.449526995,0.110381797,0.000683183,0.002088986,0.016162958,-0.001089243,14
0.449526995,0.110381797,0.000381279,0.001954375,0.014819229,-0.001343593,13
0.449526995,0.110381797,0.000572006,0.001783974,0.014129594,-0.001570788,12
0.449526995,0.110381797,0.000770428,0.001713632,0.014488734,-0.001835135,11
0.449526995,0.110381797,0.000797697,0.001633941,0.013504597,-0.002030442,10
0.449526995,0.110381797,0.000705385,0.001427521,0.012318849,-0.002324997,9
0.449526995,0.110381797,0.000206425,0.001358835,0.008993971,-0.00246747,8
0.449526995,0.110381797,0.000457366,0.001145088,0.009230965,-0.002857151,7
0.449526995,0.110381797,0.00056468,0.000952542,0.009200715,-0.003242393,6
0.449526995,0.110381797,0.000749271,0.000856262,0.009241194,-0.003573517,5
0.449526995,0.110381797,0.001180052,0.000638598,0.00933353,-0.004107042,4
0.449526995,0.110381797,0.001239748,0.000547108,0.0076837,-0.00445905,3
0.449526995,0.110381797,0.002668981,0.000490504,0.009983416,-0.005082318,2
0.449526995,0.110381797,0.00632106,0.001430002,0.008526117,-0.005223458,1


==> 8.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.5543713569641113,0.07153385877609253,-0.005020733457058668,-7.547214772785082e-05,-0.002765585668385029,0.0009105900535359979,50
0.5543713569641113,0.07153385877609253,-0.004818838555365801,-0.00010024011135101318,-0.002270421013236046,0.0007896933821029961,49
0.5543713569641113,0.07153385877609253,-0.004655540455132723,1.2779608368873596e-05,-0.001703902380540967,0.0006617430481128395,48
0.5543713569641113,0.07153385877609253,-0.004511965438723564,-1.3735145785176428e-06,-0.0013608071021735668,0.0005572042427957058,47
0.5543713569641113,0.07153385877609253,-0.004417926538735628,1.0602176189422607e-05,-0.00123602373059839,0.0004778387665282935,46
0.5543713569641113,0.07153385877609253,-0.0042550284415483475,1.54379758896539e-05,-0.001214950461871922,0.0004392812552396208,45
0.5543713569641113,0.07153385877609253,-0.004063103348016739,5.7570079661672935e-05,-0.0007812401163391769,0.00039741239743307233,44
0.5543713569641113,0.07153385877609253,-0.003982288297265768,0.00016708896146155894,-0.0006446514162234962,0.0003671902231872082,43
0.5543713569641113,0.07153385877609253,-0.003637604182586074,0.00018634367734193802,-0.0002339678321732208,0.0003549063694663346,42
0.5543713569641113,0.07153385877609253,-0.003456232836470008,0.00021558870503213257,-4.579738015308976e-05,0.000334593205479905,41
0.5543713569641113,0.07153385877609253,-0.0033650663681328297,0.00023241732560563833,0.00016691957716830075,0.00031007546931505203,40
0.5543713569641113,0.07153385877609253,-0.0030415095388889313,0.00017401986406184733,0.0005820344085805118,0.00030068395426496863,39
0.5543713569641113,0.07153385877609253,-0.0028760244604200125,0.00019820957095362246,0.0010427713859826326,0.000310827192151919,38
0.5543713569641113,0.07153385877609253,-0.002592534990981221,0.0001594819186720997,0.0014201306039467454,0.0002923131105490029,37
0.5543713569641113,0.07153385877609253,-0.00234848796389997,8.655973215354607e-05,0.0016484030056744814,0.0002919423277489841,36
0.5543713569641113,0.07153385877609253,-0.0021351631730794907,1.571513735143526e-06,0.0017487530130892992,0.0002859014493878931,35
0.5543713569641113,0.07153385877609253,-0.002012924524024129,-8.672224794281647e-05,0.0019693528302013874,0.000269073381787166,34
0.5543713569641113,0.07153385877609253,-0.001726603484712541,5.727638563257642e-05,0.002829417120665312,0.0002686980878934264,33
0.5543713569641113,0.07153385877609253,-0.0016364529728889465,-9.776558727025986e-06,0.0027761845849454403,0.00025238015223294497,32
0.5543713569641113,0.07153385877609253,-0.0014154212549328804,-1.8532575268181972e-05,0.003300959710031748,0.00025128433480858803,31
0.5543713569641113,0.07153385877609253,-0.0013127612182870507,-6.234203465282917e-05,0.0032158605754375458,0.00026981960400007665,30
0.5543713569641113,0.07153385877609253,-0.0010945749236270785,-7.731495861662552e-05,0.0033800327219069004,0.00027605812647379935,29
0.5543713569641113,0.07153385877609253,-0.0008975602686405182,-2.229129859188106e-05,0.003808422712609172,0.0002629580849315971,28
0.5543713569641113,0.07153385877609253,-0.0006472980021499097,3.341254705446772e-05,0.004307479131966829,0.00025297506363131106,27
0.5543713569641113,0.07153385877609253,-0.00038820767076686025,-3.0053313821554184e-05,0.004677435848861933,0.00025802580057643354,26
0.5543713569641113,0.07153385877609253,-0.00028289147303439677,-3.17238736897707e-05,0.00483847176656127,0.0002609610965009779,25
0.5543713569641113,0.07153385877609253,-4.2717158066807315e-05,-2.2000214812578633e-05,0.0052918498404324055,0.00023273032275028527,24
0.5543713569641113,0.07153385877609253,0.0001520988589618355,-3.87879554182291e-05,0.00579274445772171,0.0002225213684141636,23
0.5543713569641113,0.07153385877609253,0.00018538525910116732,-9.479984146310017e-05,0.00565203744918108,0.0002173723914893344,22
0.5543713569641113,0.07153385877609253,0.00034493362181819975,-0.0001670671917963773,0.00609682546928525,0.0002098770346492529,21
0.5543713569641113,0.07153385877609253,0.0004016313760075718,-0.0002053867356153205,0.006278497166931629,0.00022183118562679738,20
0.5543713569641113,0.07153385877609253,0.0005320504424162209,-0.00012514983245637268,0.006885226350277662,0.00021809978352393955,19
0.5543713569641113,0.07153385877609253,0.0005902078119106591,-5.2920018788427114e-05,0.007031717337667942,0.00024414004292339087,18
0.5543713569641113,0.07153385877609253,0.0008673020056448877,-6.722449325025082e-05,0.0073685175739228725,0.0002366281405556947,17
0.5543713569641113,0.07153385877609253,0.0009248705464415252,-0.0002802072267513722,0.007319048047065735,0.00023777296883054078,16
0.5543713569641113,0.07153385877609253,0.0009321773541159928,-0.00032980399555526674,0.007342037744820118,0.0002307904651388526,15
0.5543713569641113,0.07153385877609253,0.0011448587756603956,-0.0003975261060986668,0.007757066283375025,0.00020994248916395009,14
0.5543713569641113,0.07153385877609253,0.001029728795401752,-0.00040064199129119515,0.007000813726335764,0.0002228328085038811,13
0.5543713569641113,0.07153385877609253,0.0011647198116406798,-0.00039954311796464026,0.006954596843570471,0.00019890550174750388,12
0.5543713569641113,0.07153385877609253,0.0013224136782810092,-0.0004926039255224168,0.0070456936955451965,0.00018259785429108888,11
0.5543713569641113,0.07153385877609253,0.0014489187160506845,-0.0005146240000613034,0.006979974452406168,0.00019480199262034148,10
0.5543713569641113,0.07153385877609253,0.0015767477452754974,-0.0006066234200261533,0.006644845008850098,0.0001771947427187115,9
0.5543713569641113,0.07153385877609253,0.001465305220335722,-0.0006988015375100076,0.006331396754831076,0.00019764922035392374,8
0.5543713569641113,0.07153385877609253,0.0016410626703873277,-0.0007181886467151344,0.006448359228670597,0.00023409440473187715,7
0.5543713569641113,0.07153385877609253,0.001618918846361339,-0.0007040170021355152,0.00669295946136117,0.00027268624398857355,6
0.5543713569641113,0.07153385877609253,0.0017314087599515915,-0.0007811716641299427,0.006701296661049128,0.00031889553065411747,5
0.5543713569641113,0.07153385877609253,0.0019292900105938315,-0.0006274337647482753,0.007275957614183426,0.00038460842915810645,4
0.5543713569641113,0.07153385877609253,0.0021185437217354774,-0.00041048513958230615,0.00746798375621438,0.0004885768867097795,3
0.5543713569641113,0.07153385877609253,0.002299550222232938,-9.263875108445063e-05,0.007751630153506994,0.0006242324016056955,2
0.5543713569641113,0.07153385877609253,0.002934572985395789,0.0010332849342375994,0.0050446349196136,0.0012807444436475635,1


==> 8_KB.csv <==
cb_gamma,cb_beta,t_gamma,t_beta,gamma,beta,timestep
0.435779423,0.076445267,-0.00137356,-0.003054511,-0.006124847,0.001516583,50
0.435779423,0.076445267,-0.001541642,-0.002724716,-0.005977312,0.00157803,49
0.435779423,0.076445267,-0.001661006,-0.002384867,-0.005597936,0.001611524,48
0.435779423,0.076445267,-0.001802082,-0.002097964,-0.005589918,0.001623508,47
0.435779423,0.076445267,-0.001893626,-0.001778835,-0.00533218,0.001622399,46
0.435779423,0.076445267,-0.002066081,-0.001631894,-0.005345742,0.001583808,45
0.435779423,0.076445267,-0.00219871,-0.001332988,-0.005223287,0.001583353,44
0.435779423,0.076445267,-0.002036513,-0.001282415,-0.004561988,0.001530071,43
0.435779423,0.076445267,-0.002220231,-0.001038458,-0.004751613,0.001504191,42
0.435779423,0.076445267,-0.002196349,-0.000867135,-0.004726989,0.001483103,41
0.435779423,0.076445267,-0.002153483,-0.000777213,-0.004641042,0.001457197,40
0.435779423,0.076445267,-0.002021738,-0.000720109,-0.004025014,0.001423516,39
0.435779423,0.076445267,-0.001956686,-0.000603106,-0.003860983,0.00137614,38
0.435779423,0.076445267,-0.00189845,-0.000457099,-0.003764012,0.00137674,37
0.435779423,0.076445267,-0.001847946,-0.000304941,-0.003541166,0.001346856,36
0.435779423,0.076445267,-0.001796699,-0.000322254,-0.003382786,0.001324664,35
0.435779423,0.076445267,-0.001766764,-0.000163061,-0.003016972,0.001290662,34
0.435779423,0.076445267,-0.001692495,-0.000203684,-0.002670594,0.001263797,33
0.435779423,0.076445267,-0.001681277,-0.000151843,-0.00256286,0.001204044,32
0.435779423,0.076445267,-0.001498304,-0.000186789,-0.001854617,0.001174091,31
0.435779423,0.076445267,-0.001438669,-0.000196436,-0.001662124,0.00113926,30
0.435779423,0.076445267,-0.00157119,-5.62E-05,-0.002099716,0.001141086,29
0.435779423,0.076445267,-0.001351264,-0.000219255,-0.000977355,0.001103908,28
0.435779423,0.076445267,-0.001375123,-0.00015395,-0.000881867,0.00110365,27
0.435779423,0.076445267,-0.001259585,-6.23E-05,-0.000347267,0.00107369,26
0.435779423,0.076445267,-0.001206108,3.37E-05,-0.000365912,0.00104308,25
0.435779423,0.076445267,-0.001040914,-6.72E-05,0.000544025,0.000998028,24
0.435779423,0.076445267,-0.001019197,-5.05E-05,0.000840301,0.000953951,23
0.435779423,0.076445267,-0.000808114,-6.15E-05,0.00133732,0.00091887,22
0.435779423,0.076445267,-0.000603874,-0.00016336,0.002328121,0.000889307,21
0.435779423,0.076445267,-0.000512004,-0.000191385,0.002728068,0.000857761,20
0.435779423,0.076445267,-0.000333234,-0.000267988,0.003435649,0.000805316,19
0.435779423,0.076445267,-0.000219291,-0.000240651,0.003915031,0.000797861,18
0.435779423,0.076445267,-0.00011411,-0.000332147,0.004637641,0.00074876,17
0.435779423,0.076445267,-2.76E-05,-0.000202526,0.004693267,0.000723402,16
0.435779423,0.076445267,-5.48E-05,-0.000307872,0.005059712,0.00062724,15
0.435779423,0.076445267,6.23E-05,-0.000388879,0.005567529,0.000587894,14
0.435779423,0.076445267,0.000100824,-0.000358609,0.005821505,0.000520029,13
0.435779423,0.076445267,0.00012995,-0.000369205,0.005842834,0.000467953,12
0.435779423,0.076445267,0.000176886,-0.000327367,0.006047337,0.000438931,11
0.435779423,0.076445267,0.000246681,-0.000315351,0.006114608,0.000358999,10
0.435779423,0.076445267,0.000155832,-0.000249788,0.006045845,0.00027929,9
0.435779423,0.076445267,0.000163082,-0.000135334,0.005676235,0.000201857,8
0.435779423,0.076445267,0.000271518,-9.16E-05,0.006024501,0.000173498,7
0.435779423,0.076445267,0.000457979,-0.000103673,0.006690226,8.25E-05,6
0.435779423,0.076445267,0.000584372,-6.48E-05,0.006907865,2.89E-05,5
0.435779423,0.076445267,0.000698853,-6.92E-05,0.007141087,-7.02E-05,4
0.435779423,0.076445267,0.000746691,8.91E-05,0.00727329,-0.000150026,3
0.435779423,0.076445267,0.001072342,0.000161001,0.007386166,-0.000289899,2
0.435779423,0.076445267,0.001690273,0.000661986,0.002505559,-0.000537809,1
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,


==> mask.csv <==
delta,timestep
0.999020666,50
0.999229312,49
0.999404669,48
0.999514401,47
0.999584973,46
0.999636173,45
0.999690145,44
0.999720573,43
0.999757826,42
0.999778271,41
0.999787986,40
0.999807477,39
0.999831229,38
0.999840647,37
0.999852896,36
0.999850571,35
0.9998613,34
0.999869704,33
0.999873936,32
0.999879241,31
0.999878943,30
0.999878585,29
0.999883652,28
0.999886274,27
0.999893486,26
0.999896288,25
0.999901414,24
0.99990648,23
0.999912262,22
0.999916494,21
0.999922216,20
0.999930799,19
0.999934912,18
0.999934733,17
0.999940097,16
0.999939263,15
0.999940515,14
0.999943495,13
0.999944508,12
0.9999488,11
0.999952853,10
0.999958038,9
0.999962568,8
0.999961197,7
0.999966741,6
0.999960542,5
0.999947667,4
0.999913335,3
0.999744713,2
0.98993662,1


==> mask_dmnosig.csv <==
delta,timestep
0.532423496,50
0.52196312,49
0.525186539,48
0.498063087,47
0.474660873,46
0.44281292,45
0.386912346,44
0.343447208,43
0.291460514,42
0.223330975,41
0.146300316,40
0.107487202,39
0.105032444,38
0.041810989,37
0.030085087,36
-0.028227329,35
-0.062855244,34
-0.070274353,33
-0.123446465,32
-0.135151148,31
-0.134156942,30
-0.127490759,29
-0.115619659,28
-0.124092579,27
-0.162867069,26
-0.203608036,25
-0.241165876,24
-0.290423393,23
-0.367715836,22
-0.476229906,21
-0.579598427,20
-0.852972507,19
-1.063606024,18
-1.361836672,17
-1.476051807,16
-1.470116138,15
-2.018320084,14
-2.259158373,13
-2.310263634,12
-2.276623487,11
-2.253340006,10
-2.014347076,9
-1.8357656,8
-1.963693142,7
-1.698406696,6
-1.397380829,5
-1.123551369,4
-1.108745098,3
-2.530957937,2
-5.773250282,1


==> mask_justDM.csv <==
delta,timestep
0.999400914,50
0.999453902,49
0.999518603,48
0.999544621,47
0.999570251,46
0.999588519,45
0.999626905,44
0.999634892,43
0.99967441,42
0.999686748,41
0.999701679,40
0.999693096,39
0.99974221,38
0.999738008,37
0.99975878,36
0.999757767,35
0.999766707,34
0.999785572,33
0.999802381,32
0.999805182,31
0.99981916,30
0.999832869,29
0.999850154,28
0.9998689,27
0.999888152,26
0.999901801,25
0.999912113,24
0.999929428,23
0.99993825,22
0.99995029,21
0.999957323,20
0.999965906,19
0.999971032,18
0.999981701,17
0.999985218,16
0.999987781,15
0.999992549,14
0.999995947,13
0.999997139,12
0.999998033,11
0.999998569,10
0.999998987,9
0.999999225,8
0.999999344,7
0.999999285,6
0.999998868,5
0.999994516,4
0.999816775,3
0.9848499,2
0.529579289,1


==> mask_kbnotime_dmnosig.csv <==
delta,timestep
8.487880707,50
8.417169094,49
8.351325989,48
8.295967102,47
8.226958036,46
8.140314817,45
8.062194586,44
7.984822273,43
7.888781071,42
7.798102617,41
7.734279871,40
7.631759644,39
7.521467447,38
7.432899475,37
7.326525927,36
7.258715153,35
7.172652006,34
7.041012526,33
6.966853857,32
6.867942572,31
6.744446278,30
6.638375998,29
6.551124811,28
6.428402662,27
6.376091242,26
6.363476992,25
6.304221392,24
6.212254047,23
6.254006863,22
6.263100863,21
6.329360008,20
6.406602859,19
6.54478097,18
6.78017807,17
7.143109322,16
7.70823431,15
8.031268597,14
8.849044561,13
9.002811909,12
9.24129343,11
9.81182766,10
10.08738899,9
9.924062729,8
10.25060844,7
9.901060104,6
9.52038765,5
8.652906179,4
7.8236444,3
6.989007711,2
4.326407194,1

